Mechanically Verified Calculational Abstract Interpretation

Calculational abstract interpretation, long advocated by Cousot, is a technique for deriving correct-by-construction abstract interpreters from the formal semantics of programming languages. This paper addresses the problem of deriving correct-by-verified-construction abstract interpreters with the use of a proof assistant. We identify several technical challenges to overcome with the aim of supporting verified calculational abstract interpretation that is faithful to existing pencil-and-paper proofs, supports calculation with Galois connections generally, and enables the extraction of verified static analyzers from these proofs. To meet these challenges, we develop a theory of Galois connections in monadic style that include a specification effect. Effectful calculations may reason classically, while pure calculations have extractable computational content. Moving between the worlds of specification and implementation is enabled by our metatheory. To validate our approach, we give the first mechanically verified proof of correctness for Cousot's "Calculational design of a generic abstract interpreter." Our proof "by calculus" closely follows the original paper-and-pencil proof and supports the extraction of a verified static analyzer.

==> snd-cpt.tikz <==
% \documentclass{article}
% % Set operations illustrated with Venn diagrams
% % Author: Uwe Ziegenhagen
% % This is an expanded version of an example provided by T. Tantau
% 
% \usepackage{tikz}
% 
% \usepackage{pgfplots}
% 
% \newenvironment{customlegend}[1][]{%
%     \begingroup
%     % inits/clears the lists (which might be populated from previous
%     % axes):
%     \csname pgfplots@init@cleared@structures\endcsname
%     \pgfplotsset{#1}%
% }{%
%     % draws the legend:
%     \csname pgfplots@createlegend\endcsname
%     \endgroup
% }%
% 
% \def\addlegendimage{\csname pgfplots@addlegendimage\endcsname}
% 
% \begin{document}



% Definition of circles
\def\firstcircle{(0,-.35) circle (1.2)}
\def\secondcircle{(0,0) circle (0.75)}
\def\thirdcircle{(2.5,0) circle (0.75)}
\def\fourthcircle{(5,0) circle (0.75)}

\colorlet{circle edge}{blue!50}
\colorlet{circle area}{blue!20}

\tikzset{filled/.style={fill=circle area, draw=circle edge, thick},
        outline/.style={draw=circle edge, thick}}

\setlength{\parskip}{5mm}


% Set A and B
\begin{tikzpicture}[scale=1.04]
    \begin{scope}
      \clip \firstcircle;
    \end{scope}
    \draw[outline] \firstcircle  node {};
    \node[anchor=center] at (0,-1.1) {{\scriptsize Classical}};
    \begin{scope}
      \clip \secondcircle;
    \end{scope}
    \draw[outline] \secondcircle node {};
    \node[anchor=center] at (0,0) {{\scriptsize Computational}};
    \node at (0.60,0.20) {} edge[->,thick] ( 1.78,0.20);
    \node at ( 1.88,-0.2) {} edge[->,thick] (0.70,-0.2);
    \begin{scope}
      \clip \thirdcircle;
    \end{scope}
    \draw[outline] \thirdcircle node {};
    \node[anchor=center] at (2.5,0) {{\scriptsize Kleisli}};
    \node at (3.10,0.20) {} edge[->,thick,dotted] (4.28,0.20);
-   \node at (4.38,-0.2) {} edge[->,thick]        (3.20,-0.2);
    \begin{scope}
      \clip \fourthcircle;
    \end{scope}
    \draw[outline] \fourthcircle node {};
    \node[anchor=center] at (5,0) {{\scriptsize Constructive}};

\begin{customlegend}[
legend style={align=left,at={(5.7,-1.1)},font=\footnotesize},
legend entries={ % <= in the following there are the entries
Set inclusion\ \ \ \ ,
Axiom of choice,
}
] % <= to define position and font legend
% the following are the "images" and numbers in the legend
    \addlegendimage{-stealth,black}
    \addlegendimage{-stealth,dotted}
    % \addlegendimage{mark=ball,ball color=green,draw=white}
    % \addlegendimage{number in legend=1,blue}
    % \addlegendimage{number in legend=0,red}
    % \addlegendimage{area legend,orange,fill=orange!20}
\end{customlegend}
\end{tikzpicture}

% \end{document}

